Thermodynamically consistent neural constitutive models for elastoplasticity via eigen-representations

Neural network material models can represent yield surfaces and hardening laws with far more flexibility than classical closed-form plasticity formulations, but training such a model end-to-end through an implicit return map introduces non-trivial challenges. This work presents a thermodynamically consistent neural constitutive model for rate-independent, isotropic elastoplasticity that jointly learns a flexible yield function together with its evolution laws. For non-associative flow, the yield function extends the convex flow potential by a jointly trained additive term, which renders the model thermodynamically consistent by construction. Isotropy and convexity are enforced simultaneously across all learnable components through a permutation-invariant, spectral (eigenvalue-based) representation. Training proceeds through a backward-Euler return map, with gradients propagated by the implicit function theorem together with an eigenvalue-degeneracy-aware scheme for safe differentiation. The robustness and generality of the approach are demonstrated by reproducing known constitutive models, including non-associative flow, learning material behavior from stress--strain data extracted from a full-field finite element simulation, and capturing unknown non-associative behavior from homogenized representative volume elements of a foam. Finally, the proposed neural plasticity model is evaluated within finite element simulations to solve boundary-value-problem under plane stress.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

